Progenitor, Precursor and Evolution of the Dusty Remnant of the Stellar Merger M31-LRN-2015

M31-2015-LRN is a likely stellar merger discovered in the Andromeda Galaxy in 2015. We present new optical to mid-infrared photometry and optical spectroscopy for this event. Archival data shows that the source started to brighten $\sim$2 years before the nova event. During this precursor phase, the source brightened by $\sim$3 mag. The lightcurve at 6 and 1.5 months before the main outburst may show periodicity, with periods of 16$\pm$0.3 and 28.1$\pm$1.4 days respectively. This complex emission may be explained by runaway mass loss from the system after the binary undergoes Roche-lobe overflow, leading the system to coalesce in tens of orbital periods. While the progenitor spectral energy distribution shows no evidence of pre-existing warm dust in system, the remnant forms an optically thick dust shell at $\sim$4 months after the outburst peak. The optical depth of the shell increases dramatically after 1.5 years, suggesting the existence of shocks that enhance the dust formation process. We propose that the merger remnant is likely an inflated giant obscured by a cooling shell of gas with mass $\sim0.2$ M$_{\odot}$ ejected at the onset of the common envelope phase.

==> photometry_figure2.dat <==
inst filter mjd mag magerr
PTFP48 r 55098.0 20.911 -0.5
PTFP48 r 55113.0 20.945 -0.5
PTFP48 r 55119.0 20.697 -0.5
PTFP48 r 55122.0 20.637 -0.5
PTFP48 r 55134.0 19.931 -0.5
PTFP48 r 55143.0 20.638 -0.5
PTFP48 r 55182.0 21.192 -0.5
PTFP48 r 55203.0 20.368 -0.5
PTFP48 r 55206.0 21.3 -0.5
PTFP48 r 55482.0 20.436 -0.5
PTFP48 r 55485.0 20.97 -0.5
PTFP48 r 55503.0 21.182 -0.5
PTFP48 r 55506.0 20.694 -0.5
PTFP48 r 55515.0 20.682 -0.5
PTFP48 r 55518.0 20.51 -0.5
PTFP48 r 55533.0 20.968 -0.5
PTFP48 r 55539.0 21.213 -0.5
PTFP48 r 55542.0 20.478 -0.5
PTFP48 g 55569.0 20.701 -0.5
PTFP48 r 55722.0 20.547 -0.5
PTFP48 r 55731.0 19.465 -0.5
PTFP48 r 55734.0 20.47 -0.5
PTFP48 g 55737.0 20.807 -0.5
PTFP48 g 55740.0 20.796 -0.5
PTFP48 r 55749.0 20.316 -0.5
PTFP48 g 55749.0 21.165 -0.5
PTFP48 r 55767.0 20.289 -0.5
PTFP48 r 55770.0 20.415 -0.5
PTFP48 r 55776.0 20.4 -0.5
PTFP48 r 55779.0 21.18 -0.5
PTFP48 g 55779.0 20.953 -0.5
PTFP48 r 55791.0 19.976 -0.5
PTFP48 g 55803.0 20.654 -0.5
PTFP48 g 55806.0 20.809 -0.5
PTFP48 g 55830.0 20.126 -0.5
PTFP48 g 55833.0 21.572 -0.5
PTFP48 r 55842.0 20.352 -0.5
PTFP48 r 55851.0 21.358 -0.5
PTFP48 r 55854.0 20.497 -0.5
PTFP48 g 55857.0 21.963 0.221
PTFP48 g 55863.0 21.383 -0.5
PTFP48 r 55866.0 20.483 -0.5
PTFP48 g 55866.0 20.841 -0.5
PTFP48 g 55869.0 20.758 -0.5
PTFP48 r 55869.0 20.464 -0.5
PTFP48 r 55902.0 19.788 -0.5
PTFP48 r 55926.0 21.011 -0.5
PTFP48 r 55929.0 20.2 -0.5
PTFP48 r 55938.0 20.349 -0.5
PTFP48 r 55941.0 20.208 -0.5
PTFP48 r 55947.0 20.701 -0.5
PTFP48 r 55950.0 19.757 -0.5
PTFP48 r 55953.0 20.67 -0.5
PTFP48 r 55959.0 20.698 -0.5
PTFP48 r 55962.0 20.35 0.334
PTFP48 r 56058.0 19.684 -0.5
PTFP48 r 56064.0 19.755 -0.5
PTFP48 r 56067.0 20.99 0.323
PTFP48 r 56070.0 19.698 -0.5
PTFP48 r 56079.0 20.511 -0.5
PTFP48 r 56085.0 20.735 -0.5
PTFP48 r 56088.0 20.705 -0.5
PTFP48 r 56091.0 20.671 -0.5
PTFP48 r 56094.0 21.334 -0.5
PTFP48 r 56097.0 20.623 -0.5
PTFP48 r 56100.0 21.058 -0.5
PTFP48 r 56103.0 21.449 -0.5
PTFP48 r 56106.0 21.29 -0.5
PTFP48 r 56109.0 21.001 -0.5
PTFP48 r 56112.0 20.942 0.23
PTFP48 r 56115.0 20.627 -0.5
PTFP48 r 56118.0 20.456 -0.5
PTFP48 r 56124.0 21.361 -0.5
PTFP48 r 56127.0 21.847 0.214
PTFP48 r 56130.0 21.872 -0.5
PTFP48 r 56133.0 21.114 -0.5
PTFP48 r 56136.0 21.313 -0.5
PTFP48 r 56142.0 20.248 -0.5
PTFP48 r 56151.0 21.455 -0.5
PTFP48 g 56151.0 20.606 -0.5
PTFP48 g 56154.0 21.585 -0.5
PTFP48 g 56157.0 21.696 -0.5
PTFP48 g 56160.0 22.926 0.347
PTFP48 g 56163.0 22.81 -0.5
PTFP48 r 56163.0 21.763 -0.5
PTFP48 r 56166.0 21.979 -0.5
PTFP48 r 56169.0 20.274 -0.5
PTFP48 r 56175.0 20.623 -0.5
PTFP48 r 56178.0 21.796 -0.5
PTFP48 g 56178.0 21.448 -0.5
PTFP48 g 56184.0 21.911 -0.5
PTFP48 g 56187.0 21.999 -0.5
PTFP48 g 56190.0 20.778 -0.5
PTFP48 g 56193.0 21.109 -0.5
PTFP48 r 56196.0 21.29 -0.5
PTFP48 r 56199.0 20.628 -0.5
PTFP48 r 56202.0 20.483 -0.5
PTFP48 g 56208.0 22.357 -0.5
PTFP48 r 56208.0 21.054 -0.5
PTFP48 r 56226.0 20.28 -0.5
PTFP48 r 56229.0 20.076 -0.5
PTFP48 r 56232.0 20.361 -0.5
PTFP48 r 56235.0 20.75 -0.5
PTFP48 r 56238.0 21.678 -0.5
PTFP48 g 56244.0 21.369 -0.5
PTFP48 g 56247.0 21.71 -0.5
PTFP48 r 56250.0 21.267 -0.5
PTFP48 r 56253.0 22.549 -0.5
PTFP48 r 56256.0 21.13 -0.5
PTFP48 r 56259.0 19.934 -0.5
PTFP48 r 56265.0 20.415 -0.5
PTFP48 r 56268.0 23.775 0.2
PTFP48 r 56271.0 24.077 0.262
PTFP48 r 56274.0 20.446 -0.5
PTFP48 r 56283.0 20.701 -0.5
PTFP48 r 56298.0 23.136 0.166
PTFP48 r 56301.0 21.015 -0.5
PTFP48 r 56310.0 21.153 -0.5
PTFP48 r 56313.0 21.049 -0.5
PTFP48 r 56322.0 23.2 0.255
PTFP48 r 56325.0 20.93 -0.5
PTFP48 r 56331.0 20.949 -0.5
PTFP48 r 56337.0 20.1 -0.5
PTFP48 r 56433.0 20.667 -0.5
PTFP48 r 56442.0 20.931 -0.5
PTFP48 r 56445.0 20.361 -0.5
PTFP48 r 56448.0 21.286 -0.5
PTFP48 r 56451.0 20.766 -0.5
PTFP48 r 56454.0 21.244 -0.5
PTFP48 r 56457.0 21.32 -0.5
PTFP48 r 56460.0 21.76 -0.5
PTFP48 r 56463.0 21.299 -0.5
PTFP48 r 56472.0 20.336 -0.5
PTFP48 r 56475.0 20.832 -0.5
PTFP48 g 56478.0 21.745 -0.5
PTFP48 r 56487.0 21.534 -0.5
PTFP48 r 56499.0 19.606 -0.5
PTFP48 r 56502.0 20.9 -0.5
PTFP48 r 56505.0 21.621 -0.5
PTFP48 r 56508.0 21.576 -0.5
PTFP48 r 56511.0 21.236 -0.5
PTFP48 r 56514.0 20.854 -0.5
PTFP48 r 56517.0 21.68 -0.5
PTFP48 r 56520.0 22.318 0.286
PTFP48 r 56529.0 20.823 -0.5
PTFP48 r 56532.0 22.134 0.241
PTFP48 r 56538.0 22.4 0.193
PTFP48 r 56541.0 21.908 -0.5
PTFP48 r 56544.0 21.982 -0.5
PTFP48 r 56547.0 22.207 0.351
PTFP48 r 56550.0 21.262 0.175
PTFP48 r 56553.0 20.753 -0.5
PTFP48 r 56562.0 22.024 0.32
PTFP48 r 56565.0 22.167 0.247
PTFP48 r 56568.0 21.881 0.168
PTFP48 r 56571.0 20.922 -0.5
PTFP48 r 56574.0 20.521 -0.5
PTFP48 r 56577.0 22.218 0.259
PTFP48 r 56580.0 20.988 -0.5
PTFP48 r 56586.0 21.156 -0.5
PTFP48 r 56589.0 21.777 0.203
PTFP48 r 56592.0 21.029 -0.5
PTFP48 r 56595.0 20.616 -0.5
PTFP48 r 56598.0 21.772 0.207
PTFP48 r 56601.0 21.948 0.36
PTFP48 r 56604.0 21.453 0.137
PTFP48 r 56607.0 21.566 0.221
PTFP48 r 56610.0 20.557 -0.5
PTFP48 r 56622.0 21.02 -0.5
PTFP48 r 56625.0 22.214 0.253
PTFP48 r 56628.0 20.442 -0.5
PTFP48 r 56637.0 20.783 -0.5
PTFP48 r 56640.0 21.517 0.358
PTFP48 r 56649.0 21.307 0.301
PTFP48 g 56655.0 21.789 -0.5
PTFP48 r 56658.0 21.664 -0.5
PTFP48 g 56658.0 22.068 -0.5
PTFP48 r 56661.0 21.366 -0.5
PTFP48 r 56664.0 21.413 -0.5
PTFP48 r 56667.0 21.008 -0.5
PTFP48 r 56670.0 19.654 -0.5
PTFP48 r 56676.0 21.579 -0.5
PTFP48 r 56679.0 21.296 -0.5
PTFP48 r 56682.0 21.37 -0.5
PTFP48 r 56685.0 20.701 -0.5
PTFP48 r 56688.0 20.438 -0.5
PTFP48 r 56697.0 20.607 -0.5
PTFP48 r 56700.0 19.834 -0.5
PTFP48 r 56817.0 21.017 0.102
PTFP48 r 56820.0 20.93 0.226
PTFP48 r 56823.0 20.957 0.171
PTFP48 r 56826.0 20.815 0.122
PTFP48 r 56829.0 20.762 0.069
PTFP48 r 56832.0 20.955 0.072
PTFP48 r 56835.0 21.105 0.1
PTFP48 r 56838.0 20.864 0.07
PTFP48 r 56841.0 20.86 0.09
PTFP48 r 56844.0 20.908 0.103
PTFP48 r 56847.0 21.104 0.081
PTFP48 r 56850.0 21.265 0.208
PTFP48 r 56853.0 21.475 0.214
PTFP48 r 56856.0 21.297 0.173
PTFP48 r 56859.0 21.358 0.11
PTFP48 r 56862.0 21.236 0.101
PTFP48 r 56865.0 21.347 0.102
PTFP48 r 56868.0 21.453 0.095
PTFP48 r 56871.0 21.413 0.141
PTFP48 r 56874.0 21.124 0.108
PTFP48 r 56877.0 21.318 0.08
PTFP48 r 56880.0 21.465 0.2
PTFP48 r 56883.0 21.483 -0.5
PTFP48 r 56886.0 21.595 0.099
PTFP48 r 56889.0 21.839 0.13
PTFP48 r 56895.0 21.13 0.129
PTFP48 g 56901.0 22.142 -0.5
PTFP48 g 56904.0 22.645 0.285
PTFP48 g 56913.0 21.419 -0.5
PTFP48 g 56919.0 20.797 -0.5
PTFP48 g 56922.0 21.834 0.253
PTFP48 g 56925.0 21.642 -0.5
PTFP48 g 56931.0 20.751 -0.5
PTFP48 g 56940.0 19.75 -0.5
PTFP48 g 56943.0 21.672 -0.5
PTFP48 g 56946.0 20.807 -0.5
PTFP48 g 56949.0 21.784 -0.5
PTFP48 g 56952.0 22.306 -0.5
CFHT g 56954.19782 21.328 0.015
CFHT g 56954.201854 21.297 0.011
CFHT g 56954.222648 21.279 0.009
CFHT g 56954.226681 21.306 0.01
CFHT g 56954.230718 21.313 0.008
CFHT r 56954.235603 20.624 0.007
CFHT r 56954.239634 20.63 0.008
CFHT r 56954.243686 20.629 0.008
CFHT g 56954.24898 21.329 0.01
CFHT g 56954.253011 21.305 0.01
CFHT g 56954.257118 21.297 0.008
CFHT r 56954.262005 20.617 0.007
CFHT r 56954.266037 20.612 0.007
CFHT r 56954.270073 20.637 0.007
CFHT g 56954.275318 21.295 0.007
CFHT g 56954.279349 21.293 0.007
CFHT g 56954.283384 21.291 0.008
CFHT r 56954.288304 20.633 0.007
CFHT r 56954.292338 20.642 0.007
CFHT r 56954.296371 20.638 0.007
CFHT g 56954.301305 21.295 0.007
CFHT g 56954.305338 21.296 0.007
CFHT g 56954.309374 21.302 0.008
CFHT r 56954.3143 20.625 0.007
CFHT r 56954.318334 20.622 0.007
CFHT r 56954.322368 20.643 0.007
CFHT g 56954.327314 21.295 0.008
CFHT g 56954.331344 21.32 0.008
CFHT g 56954.335376 21.305 0.008
CFHT r 56954.340301 20.631 0.007
CFHT r 56954.344335 20.64 0.009
CFHT r 56954.34837 20.634 0.007
CFHT g 56954.353306 21.319 0.008
CFHT g 56954.35734 21.313 0.008
CFHT g 56954.361371 21.317 0.008
CFHT r 56954.366299 20.646 0.007
CFHT r 56954.370334 20.653 0.007
CFHT r 56954.374367 20.648 0.008
CFHT g 56954.379311 21.323 0.008
CFHT g 56954.383347 21.303 0.008
CFHT g 56954.387378 21.299 0.008
CFHT r 56954.392447 20.633 0.008
CFHT r 56954.39648 20.62 0.008
CFHT r 56954.400513 20.64 0.008
CFHT g 56954.405461 21.311 0.008
CFHT g 56954.409497 21.324 0.008
CFHT g 56954.413531 21.293 0.008
CFHT r 56954.418457 20.625 0.008
CFHT r 56954.422487 20.61 0.008
CFHT r 56954.426518 20.621 0.008
CFHT g 56954.431468 21.311 0.01
CFHT g 56954.435504 21.315 0.01
CFHT g 56954.439538 21.284 0.009
CFHT r 56954.444827 20.627 0.009
CFHT r 56954.448857 20.615 0.008
CFHT r 56954.452891 20.643 0.008
CFHT g 56954.457826 21.296 0.01
CFHT g 56954.461859 21.301 0.009
CFHT g 56954.465893 21.317 0.01
CFHT r 56954.470819 20.637 0.01
CFHT r 56954.47485 20.608 0.01
CFHT r 56954.478883 20.642 0.01
CFHT g 56954.483821 21.296 0.01
CFHT g 56954.48785 21.309 0.011
CFHT g 56954.491945 21.293 0.011
CFHT r 56954.496844 20.62 0.011
CFHT r 56954.500875 20.632 0.013
CFHT r 56954.505547 20.653 0.011
CFHT r 56954.509661 20.622 0.01
CFHT g 56954.514607 21.303 0.011
CFHT g 56954.518639 21.305 0.012
CFHT g 56954.522671 21.271 0.012
CFHT r 56954.527915 20.602 0.011
CFHT r 56954.531946 20.624 0.012
CFHT r 56954.535977 20.64 0.01
CFHT g 56954.541213 21.294 0.012
CFHT g 56954.545246 21.306 0.012
CFHT g 56954.549341 21.296 0.012
CFHT r 56954.554232 20.63 0.012
CFHT r 56954.558327 20.628 0.011
CFHT r 56954.56236 20.607 0.011
CFHT g 56954.567238 21.294 0.013
CFHT g 56954.571269 21.296 0.013
PTFP48 g 56955.0 22.158 -0.5
PTFP48 g 56958.0 21.437 -0.5
CFHT g 56958.193539 21.313 0.025
CFHT g 56958.197573 21.353 0.017
CFHT g 56958.201603 21.332 0.014
CFHT r 56958.206488 20.631 0.011
CFHT r 56958.210521 20.638 0.011
CFHT r 56958.214558 20.636 0.012
CFHT g 56958.219495 21.309 0.013
CFHT g 56958.223527 21.282 0.012
CFHT g 56958.22756 21.345 0.014
CFHT r 56958.232497 20.625 0.012
CFHT r 56958.236532 20.612 0.011
CFHT r 56958.240566 20.614 0.012
CFHT g 56958.24552 21.275 0.011
CFHT g 56958.249552 21.317 0.011
CFHT g 56958.253584 21.343 0.011
CFHT r 56958.258498 20.629 0.01
CFHT r 56958.262536 20.63 0.01
CFHT r 56958.266567 20.617 0.01
CFHT g 56958.271583 21.295 0.011
CFHT g 56958.275615 21.339 0.011
CFHT g 56958.279651 21.329 0.011
CFHT r 56958.284579 20.614 0.01
CFHT r 56958.288612 20.632 0.01
CFHT r 56958.292656 20.622 0.009
CFHT g 56958.297591 21.319 0.01
CFHT g 56958.301625 21.313 0.01
CFHT g 56958.305658 21.317 0.01
CFHT r 56958.310599 20.642 0.01
CFHT r 56958.314632 20.631 0.009
CFHT r 56958.318668 20.636 0.01
CFHT g 56958.323617 21.34 0.009
CFHT g 56958.327652 21.314 0.009
CFHT g 56958.334461 21.32 0.009
CFHT r 56958.339482 20.63 0.01
CFHT r 56958.343517 20.637 0.01
CFHT r 56958.347548 20.64 0.009
CFHT g 56958.352501 21.315 0.009
CFHT g 56958.356532 21.329 0.009
CFHT g 56958.360568 21.321 0.008
CFHT r 56958.365487 20.635 0.008
CFHT r 56958.369521 20.611 0.007
CFHT r 56958.373554 20.609 0.007
CFHT g 56958.382008 21.32 0.008
CFHT g 56958.386044 21.347 0.009
CFHT g 56958.390081 21.317 0.009
CFHT r 56958.395006 20.633 0.01
CFHT r 56958.399043 20.632 0.012
CFHT r 56958.403083 20.647 0.012
CFHT g 56958.40801 21.339 0.012
CFHT g 56958.412049 21.321 0.012
CFHT g 56958.416083 21.317 0.012
CFHT r 56958.421007 20.621 0.011
CFHT r 56958.425041 20.646 0.011
CFHT r 56958.429083 20.612 0.011
CFHT g 56958.434016 21.315 0.014
CFHT g 56958.438047 21.326 0.013
CFHT g 56958.442078 21.326 0.013
CFHT r 56958.447007 20.632 0.011
CFHT r 56958.451041 20.618 0.011
CFHT r 56958.45507 20.604 0.012
CFHT g 56958.460017 21.329 0.012
CFHT g 56958.46405 21.305 0.011
CFHT g 56958.46808 21.323 0.013
CFHT r 56958.473006 20.669 0.013
CFHT r 56958.477037 20.616 0.012
CFHT r 56958.481067 20.627 0.012
CFHT g 56958.486328 21.313 0.013
CFHT g 56958.490362 21.349 0.015
CFHT g 56958.494395 21.332 0.013
CFHT r 56958.499315 20.618 0.012
CFHT r 56958.503349 20.611 0.015
CFHT r 56958.507379 20.655 0.017
CFHT g 56958.512327 21.316 0.017
CFHT g 56958.516362 21.331 0.019
CFHT g 56958.520394 21.301 0.018
CFHT g 56960.193067 21.36 0.02
CFHT g 56960.197097 21.37 0.014
CFHT g 56960.20113 21.355 0.013
CFHT r 56960.206013 20.649 0.01
CFHT r 56960.210043 20.658 0.01
CFHT r 56960.214077 20.645 0.01
CFHT g 56960.219027 21.306 0.012
CFHT g 56960.223062 21.356 0.013
CFHT g 56960.227093 21.374 0.015
CFHT r 56960.232003 20.643 0.01
CFHT r 56960.236036 20.64 0.011
CFHT r 56960.24007 20.65 0.011
CFHT g 56960.245015 21.339 0.014
CFHT g 56960.249046 21.359 0.014
CFHT g 56960.253076 21.37 0.013
CFHT r 56960.258016 20.661 0.01
CFHT r 56960.262046 20.652 0.01
CFHT r 56960.266081 20.666 0.011
CFHT g 56960.271014 21.344 0.013
CFHT g 56960.275053 21.367 0.012
CFHT g 56960.279085 21.362 0.012
CFHT r 56960.284024 20.67 0.01
CFHT r 56960.288057 20.653 0.01
CFHT r 56960.292093 20.637 0.01
CFHT g 56960.297012 21.341 0.011
CFHT g 56960.301043 21.344 0.011
CFHT g 56960.305079 21.336 0.01
CFHT r 56960.310002 20.656 0.009
CFHT r 56960.314036 20.652 0.009
CFHT r 56960.318069 20.669 0.009
CFHT g 56960.323029 21.332 0.009
CFHT g 56960.327061 21.329 0.012
CFHT g 56960.331092 21.354 0.01
CFHT r 56960.336019 20.651 0.009
CFHT r 56960.340053 20.663 0.009
CFHT r 56960.344088 20.69 0.009
CFHT g 56960.349037 21.35 0.011
CFHT g 56960.353071 21.371 0.011
CFHT g 56960.357105 21.377 0.011
CFHT r 56960.362058 20.697 0.01
CFHT r 56960.366091 20.673 0.009
CFHT r 56960.370125 20.676 0.009
CFHT g 56960.375073 21.368 0.01
CFHT g 56960.379107 21.378 0.01
CFHT g 56960.383141 21.375 0.011
CFHT r 56960.388083 20.662 0.011
CFHT r 56960.392116 20.658 0.011
CFHT r 56960.39615 20.668 0.011
CFHT g 56960.401102 21.368 0.011
CFHT g 56960.405136 21.346 0.01
CFHT g 56960.409171 21.364 0.01
CFHT r 56960.414096 20.67 0.009
CFHT r 56960.418128 20.671 0.009
CFHT r 56960.42216 20.662 0.009
CFHT g 56960.427478 21.36 0.01
CFHT g 56960.43151 21.34 0.01
CFHT g 56960.435546 21.378 0.011
CFHT r 56960.440473 20.653 0.009
CFHT r 56960.444503 20.659 0.01
CFHT r 56960.448537 20.682 0.011
CFHT g 56960.453482 21.363 0.012
CFHT g 56960.457516 21.37 0.013
CFHT g 56960.461548 21.383 0.013
CFHT r 56960.466495 20.671 0.01
CFHT r 56960.470527 20.661 0.012
CFHT r 56960.47456 20.643 0.011
CFHT g 56960.479514 21.358 0.012
CFHT g 56960.483544 21.397 0.012
CFHT g 56960.489516 21.35 0.011
CFHT r 56960.494519 20.675 0.014
CFHT r 56960.498553 20.653 0.013
CFHT r 56960.502646 20.648 0.013
CFHT g 56960.507855 21.35 0.014
CFHT g 56960.511886 21.353 0.014
PTFP48 g 56961.0 21.436 -0.5
PTFP48 g 56964.0 19.683 -0.5
PTFP48 r 56973.0 20.36 0.095
PTFP48 r 56979.0 20.305 0.058
PTFP48 r 56982.0 20.114 0.06
PTFP48 r 56985.0 20.005 0.061
PTFP48 r 56988.0 20.055 0.042
PTFP48 r 56991.0 19.975 0.062
PTFP48 r 57000.0 20.149 0.056
PTFP48 r 57012.0 20.047 0.062
PTFP48 r 57015.0 19.809 0.042
PTFP48 r 57018.0 19.93 0.048
PTFP48 g 57021.0 20.611 -0.5
PTFP48 r 57030.0 20.079 0.07
PTFP48 r 57037.0 16.952 0.022
PTFP48 r 57039.0 15.706 0.015
PTFP48 r 57040.0 15.468 0.011
PTFP48 r 57041.0 15.372 0.014
PTFP48 r 57042.0 15.336 0.015
PTFP48 r 57043.0 15.294 0.01
PTFP48 r 57044.0 15.257 0.016
PTFP48 r 57046.0 15.288 0.011
PTFP48 r 57047.0 15.378 0.008
PTFP48 r 57059.0 15.763 0.021
PTFP48 r 57063.0 15.774 0.016
PTFP48 r 57064.0 15.759 0.016
PTFP48 r 57065.0 15.796 0.009
PTFP48 r 57066.0 15.786 0.008
PTFP48 r 57067.0 15.822 0.011
PTFP48 r 57069.0 15.83 0.013
PTFP48 r 57070.0 15.85 0.012
PTFP48 r 57071.0 15.886 0.013
PTFP48 r 57089.0 16.714 0.018
PTFP48 r 57091.0 16.878 0.013
PTFP48 r 57188.0 21.025 -0.5
PTFP48 r 57191.0 20.843 -0.5
PTFP48 r 57192.0 20.473 -0.5
PTFP48 r 57194.0 20.555 -0.5
PTFP48 r 57195.0 20.591 -0.5
PTFP48 r 57198.0 20.474 -0.5
PTFP48 r 57199.0 20.631 -0.5
PTFP48 r 57209.0 20.504 -0.5
PTFP48 r 57216.0 21.258 -0.5
PTFP48 r 57218.0 20.912 -0.5
PTFP48 r 57219.0 20.807 -0.5
PTFP48 r 57225.0 21.121 -0.5
PTFP48 r 57226.0 20.933 -0.5
PTFP48 r 57231.0 21.231 -0.5
PTFP48 r 57232.0 21.239 -0.5
PTFP48 r 57238.0 21.17 -0.5
PTFP48 r 57239.0 20.638 -0.5
PTFP48 r 57244.0 21.08 -0.5
PTFP48 r 57245.0 21.214 -0.5
PTFP48 r 57246.0 20.856 -0.5
PTFP48 r 57247.0 21.825 -0.5
PTFP48 r 57248.0 21.419 -0.5
PTFP48 r 57249.0 21.722 -0.5
PTFP48 r 57250.0 21.668 -0.5
PTFP48 r 57251.0 21.503 -0.5
PTFP48 g 57252.0 22.226 -0.5
PTFP48 g 57255.0 21.63 -0.5
PTFP48 g 57256.0 21.746 -0.5
PTFP48 r 57267.0 20.189 -0.5
PTFP48 g 57271.0 21.344 -0.5
PTFP48 g 57274.0 22.07 -0.5
PTFP48 g 57276.0 21.298 -0.5
PTFP48 g 57278.0 20.956 -0.5
PTFP48 g 57282.0 21.604 -0.5
PTFP48 g 57283.0 22.186 0.32
PTFP48 g 57285.0 21.78 -0.5
PTFP48 g 57289.0 21.752 -0.5
PTFP48 g 57290.0 20.918 -0.5
PTFP48 g 57296.0 20.791 -0.5
PTFP48 g 57298.0 20.904 -0.5
PTFP48 g 57303.0 20.873 -0.5
PTFP48 g 57304.0 19.659 -0.5
PTFP48 g 57309.0 21.29 -0.5
PTFP48 g 57316.0 21.804 -0.5
PTFP48 g 57317.0 20.978 -0.5
PTFP48 g 57328.0 21.392 -0.5
PTFP48 g 57335.0 20.835 -0.5
PTFP48 g 57338.0 20.138 -0.5
PTFP48 g 57339.0 20.426 -0.5
PTFP48 g 57340.0 20.962 -0.5
PTFP48 g 57344.0 20.462 -0.5
PTFP48 g 57348.0 20.57 -0.5
PTFP48 g 57349.0 19.744 -0.5
PTFP48 g 57356.0 20.695 -0.5
PTFP48 g 57359.0 20.884 -0.5
PTFP48 g 57365.0 21.243 0.278
PTFP48 g 57369.0 21.072 -0.5
PTFP48 g 57374.0 21.322 -0.5
PTFP48 g 57375.0 20.887 -0.5
PTFP48 g 57402.0 20.154 -0.5
PTFP48 g 57420.0 20.257 -0.5
PTFP48 g 57422.0 20.856 -0.5
PTFP48 g 57424.0 20.51 -0.5
PTFP48 g 57425.0 19.918 -0.5
PTFP48 g 57429.0 21.179 -0.5
PTFP48 g 57430.0 21.138 -0.5
PTFP48 g 57431.0 21.117 -0.5
PTFP48 g 57433.0 20.236 -0.5
PTFP48 g 57434.0 20.538 -0.5
PTFP48 r 57554.0 20.459 -0.5
PTFP48 r 57555.0 21.041 -0.5
PTFP48 r 57567.0 20.326 -0.5
PTFP48 r 57568.0 20.59 -0.5
PTFP48 r 57570.0 20.497 -0.5
PTFP48 r 57571.0 20.54 -0.5
PTFP48 r 57583.0 20.853 -0.5
PTFP48 r 57584.0 20.724 -0.5
PTFP48 r 57585.0 20.847 -0.5
PTFP48 r 57586.0 20.276 -0.5
PTFP48 r 57596.0 20.629 -0.5
PTFP48 r 57597.0 20.46 -0.5
PTFP48 r 57600.0 20.778 -0.5
PTFP48 r 57601.0 20.774 -0.5
PTFP48 r 57604.0 20.398 -0.5
PTFP48 r 57607.0 20.591 -0.5
PTFP48 r 57608.0 20.638 -0.5
PTFP48 r 57609.0 20.748 -0.5
PTFP48 r 57610.0 21.246 -0.5
PTFP48 r 57612.0 20.801 -0.5
PTFP48 r 57613.0 20.712 -0.5
PTFP48 r 57625.0 20.803 -0.5
PTFP48 r 57626.0 20.464 -0.5
PTFP48 r 57626.0 20.562 -0.5
PTFP48 r 57627.0 20.45 -0.5
PTFP48 r 57628.0 20.859 -0.5
PTFP48 r 57629.0 20.894 -0.5
PTFP48 r 57629.0 20.887 -0.5
PTFP48 g 57635.0 21.156 -0.5
PTFP48 r 57635.0 21.121 -0.5
PTFP48 g 57635.0 21.252 -0.5
PTFP48 r 57638.0 20.703 -0.5
PTFP48 r 57638.0 20.764 -0.5
PTFP48 r 57640.0 20.708 -0.5
PTFP48 g 57640.0 20.948 -0.5
PTFP48 g 57642.0 20.956 -0.5
PTFP48 r 57642.0 20.787 -0.5
PTFP48 r 57642.0 21.486 -0.5
PTFP48 r 57655.0 20.439 -0.5
PTFP48 r 57656.0 20.649 -0.5
PTFP48 r 57659.0 19.831 -0.5
PTFP48 r 57660.0 20.655 -0.5
PTFP48 g 57661.0 20.705 -0.5
PTFP48 r 57661.0 20.974 -0.5
PTFP48 g 57662.0 21.703 -0.5
PTFP48 r 57662.0 21.0 -0.5
PTFP48 g 57664.0 20.593 -0.5
PTFP48 r 57665.0 20.946 -0.5
PTFP48 r 57666.0 20.827 -0.5
PTFP48 r 57668.0 20.779 -0.5
PTFP48 r 57673.0 20.281 -0.5
PTFP48 g 57673.0 20.195 -0.5
PTFP48 r 57674.0 20.255 -0.5
PTFP48 g 57674.0 19.872 -0.5
PTFP48 r 57681.0 20.603 -0.5
PTFP48 g 57681.0 20.189 -0.5
PTFP48 g 57682.0 20.305 -0.5
PTFP48 r 57682.0 20.734 -0.5
PTFP48 r 57683.0 20.819 -0.5
PTFP48 r 57687.0 20.986 -0.5
PTFP48 g 57698.0 21.166 -0.5
PTFP48 g 57699.0 20.869 -0.5
PTFP48 r 57700.0 20.576 -0.5
PTFP48 g 57701.0 20.28 -0.5
PTFP48 r 57718.0 20.841 -0.5
PTFP48 g 57723.0 21.242 -0.5
PTFP48 r 57726.0 20.869 -0.5
PTFP48 g 57728.0 20.705 -0.5
PTFP48 r 57737.0 20.366 -0.5
PTFP48 r 57741.0 20.076 -0.5
PTFP48 r 57742.0 20.358 -0.5
PTFP48 g 57785.0 20.722 -0.5
PTFP48 g 57786.0 20.11 -0.5
PTFP48 g 57789.0 19.689 -0.5
PTFP48 g 57800.0 20.377 -0.5

